PlenoptiCam v1.0: A light-field imaging framework

Light-field cameras play a vital role for rich 3-D information retrieval in narrow range depth sensing applications. The key obstacle in composing light-fields from exposures taken by a plenoptic camera is to computationally calibrate, align and rearrange four-dimensional image data. Several attempts have been proposed to enhance the overall image quality by tailoring pipelines dedicated to particular plenoptic cameras and improving the consistency across viewpoints at the expense of high computational loads. The framework presented herein advances prior outcomes thanks to its novel micro image scale-space analysis for generic camera calibration independent of the lens specifications and its parallax-invariant, cost-effective viewpoint color equalization from optimal transport theory. Artifacts from the sensor and micro lens grid are compensated in an innovative way to enable superior quality in sub-aperture image extraction, computational refocusing and Scheimpflug rendering with sub-sampling capabilities. Benchmark comparisons using established image metrics suggest that our proposed pipeline outperforms state-of-the-art tool chains in the majority of cases. Results from a Wasserstein distance further show that our color transfer outdoes the existing transport methods. Our algorithms are released under an open-source license, offer cross-platform compatibility with few dependencies and different user interfaces. This makes the reproduction of results and experimentation with plenoptic camera technology convenient for peer researchers, developers, photographers, data scientists and others working in this field.

==> img/calib/b_hex-correct/0_res.txt <==
7.100101615137754152e+02 7.486666666666666288e+02
5.945401076758503223e+02 7.486666666666666288e+02
4.790700538379251725e+02 7.486666666666666288e+02
3.636000000000000227e+02 7.486666666666666288e+02
2.481299461620748730e+02 7.486666666666666288e+02
1.326598923241497232e+02 7.486666666666666288e+02
1.718983848622463029e+01 7.486666666666666288e+02
7.100101615137754152e+02 6.820000000000000000e+02
6.522751345948129256e+02 7.153333333333332575e+02
5.945401076758503223e+02 6.820000000000000000e+02
5.368050807568877190e+02 7.153333333333332575e+02
4.790700538379251725e+02 6.820000000000000000e+02
4.213350269189626260e+02 7.153333333333332575e+02
3.636000000000000227e+02 6.820000000000000000e+02
3.058649730810375331e+02 7.153333333333332575e+02
2.481299461620748730e+02 6.820000000000000000e+02
1.903949192431123265e+02 7.153333333333332575e+02
1.326598923241497232e+02 6.820000000000000000e+02
7.492486540518723359e+01 7.153333333333332575e+02
1.718983848622463029e+01 6.820000000000000000e+02
7.100101615137754152e+02 6.153333333333333712e+02
6.522751345948129256e+02 6.486666666666667425e+02
5.945401076758503223e+02 6.153333333333333712e+02
5.368050807568877190e+02 6.486666666666667425e+02
4.790700538379251725e+02 6.153333333333333712e+02
4.213350269189626260e+02 6.486666666666667425e+02
3.636000000000000227e+02 6.153333333333333712e+02
3.058649730810375331e+02 6.486666666666667425e+02
2.481299461620748730e+02 6.153333333333333712e+02
1.903949192431123265e+02 6.486666666666667425e+02
1.326598923241497232e+02 6.153333333333333712e+02
7.492486540518723359e+01 6.486666666666667425e+02
1.718983848622463029e+01 6.153333333333333712e+02
7.100101615137754152e+02 5.486666666666666288e+02
6.522751345948129256e+02 5.820000000000000000e+02
5.945401076758503223e+02 5.486666666666666288e+02
5.368050807568877190e+02 5.820000000000000000e+02
4.790700538379251725e+02 5.486666666666666288e+02
4.213350269189626260e+02 5.820000000000000000e+02
3.636000000000000227e+02 5.486666666666666288e+02
3.058649730810375331e+02 5.820000000000000000e+02
2.481299461620748730e+02 5.486666666666666288e+02
1.903949192431123265e+02 5.820000000000000000e+02
1.326598923241497232e+02 5.486666666666666288e+02
7.492486540518723359e+01 5.820000000000000000e+02
1.718983848622463029e+01 5.486666666666666288e+02
7.100101615137754152e+02 4.820000000000000000e+02
6.522751345948129256e+02 5.153333333333333712e+02
5.945401076758503223e+02 4.820000000000000000e+02
5.368050807568877190e+02 5.153333333333333712e+02
4.790700538379251725e+02 4.820000000000000000e+02
4.213350269189626260e+02 5.153333333333333712e+02
3.636000000000000227e+02 4.820000000000000000e+02
3.058649730810375331e+02 5.153333333333333712e+02
2.481299461620748730e+02 4.820000000000000000e+02
1.903949192431123265e+02 5.153333333333333712e+02
1.326598923241497232e+02 4.820000000000000000e+02
7.492486540518723359e+01 5.153333333333333712e+02
1.718983848622463029e+01 4.820000000000000000e+02
7.100101615137754152e+02 4.153333333333333712e+02
6.522751345948129256e+02 4.486666666666666856e+02
5.945401076758503223e+02 4.153333333333333712e+02
5.368050807568877190e+02 4.486666666666666856e+02
4.790700538379251725e+02 4.153333333333333712e+02
4.213350269189626260e+02 4.486666666666666856e+02
3.636000000000000227e+02 4.153333333333333712e+02
3.058649730810375331e+02 4.486666666666666856e+02
2.481299461620748730e+02 4.153333333333333712e+02
1.903949192431123265e+02 4.486666666666666856e+02
1.326598923241497232e+02 4.153333333333333712e+02
7.492486540518723359e+01 4.486666666666666856e+02
1.718983848622463029e+01 4.153333333333333712e+02
7.100101615137754152e+02 3.486666666666666856e+02
6.522751345948129256e+02 3.820000000000000000e+02
5.945401076758503223e+02 3.486666666666666856e+02
5.368050807568877190e+02 3.820000000000000000e+02
4.790700538379251725e+02 3.486666666666666856e+02
4.213350269189626260e+02 3.820000000000000000e+02
3.636000000000000227e+02 3.486666666666666856e+02
3.058649730810375331e+02 3.820000000000000000e+02
2.481299461620748730e+02 3.486666666666666856e+02
1.903949192431123265e+02 3.820000000000000000e+02
1.326598923241497232e+02 3.486666666666666856e+02
7.492486540518723359e+01 3.820000000000000000e+02
1.718983848622463029e+01 3.486666666666666856e+02
7.100101615137754152e+02 2.820000000000001137e+02
6.522751345948129256e+02 3.153333333333333712e+02
5.945401076758503223e+02 2.820000000000001137e+02
5.368050807568877190e+02 3.153333333333333712e+02
4.790700538379251725e+02 2.820000000000001137e+02
4.213350269189626260e+02 3.153333333333333712e+02
3.636000000000000227e+02 2.820000000000001137e+02
3.058649730810375331e+02 3.153333333333333712e+02
2.481299461620748730e+02 2.820000000000001137e+02
1.903949192431123265e+02 3.153333333333333712e+02
1.326598923241497232e+02 2.820000000000001137e+02
7.492486540518723359e+01 3.153333333333333712e+02
1.718983848622463029e+01 2.820000000000001137e+02
7.100101615137754152e+02 2.153333333333333712e+02
6.522751345948129256e+02 2.486666666666666856e+02
5.945401076758503223e+02 2.153333333333333712e+02
5.368050807568877190e+02 2.486666666666666856e+02
4.790700538379251725e+02 2.153333333333333712e+02
4.213350269189626260e+02 2.486666666666666856e+02
3.636000000000000227e+02 2.153333333333333712e+02
3.058649730810375331e+02 2.486666666666666856e+02
2.481299461620748730e+02 2.153333333333333712e+02
1.903949192431123265e+02 2.486666666666666856e+02
1.326598923241497232e+02 2.153333333333333712e+02
7.492486540518723359e+01 2.486666666666666856e+02
1.718983848622463029e+01 2.153333333333333712e+02
7.100101615137754152e+02 1.486666666666666572e+02
6.522751345948129256e+02 1.819999999999999716e+02
5.945401076758503223e+02 1.486666666666666572e+02
5.368050807568877190e+02 1.819999999999999716e+02
4.790700538379251725e+02 1.486666666666666572e+02
4.213350269189626260e+02 1.819999999999999716e+02
3.636000000000000227e+02 1.486666666666666572e+02
3.058649730810375331e+02 1.819999999999999716e+02
2.481299461620748730e+02 1.486666666666666572e+02
1.903949192431123265e+02 1.819999999999999716e+02
1.326598923241497232e+02 1.486666666666666572e+02
7.492486540518723359e+01 1.819999999999999716e+02
1.718983848622463029e+01 1.486666666666666572e+02
7.100101615137754152e+02 8.200000000000005684e+01
6.522751345948129256e+02 1.153333333333333712e+02
5.945401076758503223e+02 8.200000000000005684e+01
5.368050807568877190e+02 1.153333333333333712e+02
4.790700538379251725e+02 8.200000000000005684e+01
4.213350269189626260e+02 1.153333333333333712e+02
3.636000000000000227e+02 8.200000000000005684e+01
3.058649730810375331e+02 1.153333333333333712e+02
2.481299461620748730e+02 8.200000000000005684e+01
1.903949192431123265e+02 1.153333333333333712e+02
1.326598923241497232e+02 8.200000000000005684e+01
7.492486540518723359e+01 1.153333333333333712e+02
1.718983848622463029e+01 8.200000000000005684e+01
7.100101615137754152e+02 1.533333333333337123e+01
6.522751345948129256e+02 4.866666666666668561e+01
5.945401076758503223e+02 1.533333333333337123e+01
5.368050807568877190e+02 4.866666666666668561e+01
4.790700538379251725e+02 1.533333333333337123e+01
4.213350269189626260e+02 4.866666666666668561e+01
3.636000000000000227e+02 1.533333333333337123e+01
3.058649730810375331e+02 4.866666666666668561e+01
2.481299461620748730e+02 1.533333333333337123e+01
1.903949192431123265e+02 4.866666666666668561e+01
1.326598923241497232e+02 1.533333333333337123e+01
7.492486540518723359e+01 4.866666666666668561e+01
1.718983848622463029e+01 1.533333333333337123e+01
6.522751345948129256e+02 -1.800000000000005684e+01
5.368050807568877190e+02 -1.800000000000005684e+01
4.213350269189626260e+02 -1.800000000000005684e+01
3.058649730810375331e+02 -1.800000000000005684e+01
1.903949192431123265e+02 -1.800000000000005684e+01
7.492486540518723359e+01 -1.800000000000005684e+01


==> img/calib/c_hex-correct/0_res.txt <==
7.236320473203920756e+02 7.134959446494690383e+02
7.054909404272256097e+02 7.243962213671420614e+02
6.869804704348575797e+02 7.141357003037276172e+02
6.688393635416911138e+02 7.250359770214006403e+02
6.503288935493229701e+02 7.147754559579861962e+02
6.321877866561565043e+02 7.256757326756592192e+02
6.136773166637883605e+02 7.154152116122446614e+02
5.955362097706220084e+02 7.263154883299177982e+02
5.770257397782538646e+02 7.160549672665033540e+02
5.588846328850873988e+02 7.269552439841763771e+02
5.403741628927192551e+02 7.166947229207619330e+02
5.222330559995527892e+02 7.275949996384349561e+02
5.037225860071846455e+02 7.173344785750205119e+02
4.855814791140182933e+02 7.282347552926935350e+02
4.670710091216500928e+02 7.179742342292790909e+02
4.489299022284837406e+02 7.288745109469521140e+02
4.304194322361155400e+02 7.186139898835375561e+02
4.122783253429491879e+02 7.295142666012106929e+02
3.937678553505809873e+02 7.192537455377961351e+02
3.756267484574145783e+02 7.301540222554692718e+02
3.571162784650464346e+02 7.198935011920546003e+02
3.204647015795118818e+02 7.205332568463131793e+02
2.838131246939773291e+02 7.211730125005717582e+02
2.471615478084427764e+02 7.218127681548303372e+02
2.105099709229082237e+02 7.224525238090889161e+02
1.738583940373736425e+02 7.230922794633474950e+02
1.372068171518391182e+02 7.237320351176060740e+02
1.005552402663045086e+02 7.243717907718646529e+02
6.390366338076995589e+01 7.250115464261232319e+02
2.725208649523540316e+01 7.256513020803818108e+02
-9.399490390299092724e+00 7.262910577346403898e+02
7.232626842211902840e+02 6.923351468683813437e+02
7.051215773280238182e+02 7.032354235860544804e+02
6.866111073356557881e+02 6.929749025226399226e+02
6.684700004424893223e+02 7.038751792403130594e+02
6.499595304501211785e+02 6.936146581768985016e+02
6.318184235569547127e+02 7.045149348945716383e+02
6.133079535645865690e+02 6.942544138311569668e+02
5.951668466714202168e+02 7.051546905488301036e+02
5.766563766790520731e+02 6.948941694854155458e+02
5.585152697858857209e+02 7.057944462030886825e+02
5.400047997935174635e+02 6.955339251396741247e+02
5.218636929003511113e+02 7.064342018573472615e+02
5.033532229079829108e+02 6.961736807939327036e+02
4.852121160148165018e+02 7.070739575116058404e+02
4.667016460224483581e+02 6.968134364481912826e+02
4.485605391292819490e+02 7.077137131658644194e+02
4.300500691369137485e+02 6.974531921024497478e+02
4.119089622437473963e+02 7.083534688201229983e+02
3.933984922513792526e+02 6.980929477567083268e+02
3.752573853582128436e+02 7.089932244743815772e+02
3.567469153658446430e+02 6.987327034109669057e+02
3.386058084726783477e+02 7.096329801286401562e+02
3.200953384803100903e+02 6.993724590652254847e+02
3.019542315871436813e+02 7.102727357828987351e+02
2.834437615947755376e+02 7.000122147194840636e+02
2.653026547016092422e+02 7.109124914371573141e+02
2.467921847092410133e+02 7.006519703737426426e+02
2.286510778160745474e+02 7.115522470914157793e+02
2.101406078237064321e+02 7.012917260280012215e+02
1.919995009305401084e+02 7.121920027456743583e+02
1.734890309381718794e+02 7.019314816822598004e+02
1.553479240450053851e+02 7.128317583999330509e+02
1.368374540526373266e+02 7.025712373365183794e+02
1.186963471594710029e+02 7.134715140541915162e+02
1.001858771671027171e+02 7.032109929907769583e+02
8.204477027393625121e+01 7.141112697084500951e+02
6.353430028156816434e+01 7.038507486450355373e+02
4.539319338840181217e+01 7.147510253627085604e+02
2.688272339603361161e+01 7.044905042992940025e+02
8.741616502867145755e+00 7.153907810169671393e+02
-9.768853489500884280e+00 7.051302599535526952e+02
7.228933211219884925e+02 6.711743490872936491e+02
7.047522142288221403e+02 6.820746258049668995e+02
6.862417442364539966e+02 6.718141047415522280e+02
6.681006373432876444e+02 6.827143814592254785e+02
6.495901673509193870e+02 6.724538603958108069e+02
6.314490604577530348e+02 6.833541371134839437e+02
6.129385904653848911e+02 6.730936160500693859e+02
5.947974835722184253e+02 6.839938927677425227e+02
5.762870135798502815e+02 6.737333717043279648e+02
5.581459066866839294e+02 6.846336484220011016e+02
5.396354366943157856e+02 6.743731273585865438e+02
5.214943298011493198e+02 6.852734040762596806e+02
5.029838598087811761e+02 6.750128830128451227e+02
4.848427529156147102e+02 6.859131597305181458e+02
4.663322829232465665e+02 6.756526386671037017e+02
4.481911760300802143e+02 6.865529153847767247e+02
4.296807060377120138e+02 6.762923943213622806e+02
4.115395991445456048e+02 6.871926710390353037e+02
3.930291291521774610e+02 6.769321499756208595e+02
3.748880222590110520e+02 6.878324266932938826e+02
3.563775522666429083e+02 6.775719056298794385e+02
3.382364453734765561e+02 6.884721823475524616e+02
3.197259753811083556e+02 6.782116612841379037e+02
3.015848684879418897e+02 6.891119380018110405e+02
2.830743984955737460e+02 6.788514169383964827e+02
2.649332916024074507e+02 6.897516936560696195e+02
2.464228216100392501e+02 6.794911725926550616e+02
2.282817147168727558e+02 6.903914493103281984e+02
2.097712447245046690e+02 6.801309282469136406e+02
1.916301378313383452e+02 6.910312049645867774e+02
1.731196678389701162e+02 6.807706839011721058e+02
1.549785609458036504e+02 6.916709606188453563e+02
1.364680909534355635e+02 6.814104395554306848e+02
1.183269840602692398e+02 6.923107162731039352e+02
9.981651406790098235e+01 6.820501952096892637e+02
8.167540717473451650e+01 6.929504719273624005e+02
6.316493718236642962e+01 6.826899508639478427e+02
4.502383028920007746e+01 6.935902275816209794e+02
2.651336029683182005e+01 6.833297065182064216e+02
8.372253403665411042e+00 6.942299832358795584e+02
-1.013821658870267584e+01 6.839694621724650005e+02
7.225239580227867009e+02 6.500135513062060681e+02
7.043828511296203487e+02 6.609138280238792049e+02
6.858723811372522050e+02 6.506533069604645334e+02
6.677312742440858528e+02 6.615535836781377839e+02
6.492208042517175954e+02 6.512930626147232260e+02
6.310796973585512433e+02 6.621933393323963628e+02
6.125692273661830995e+02 6.519328182689816913e+02
5.944281204730166337e+02 6.628330949866549417e+02
5.759176504806484900e+02 6.525725739232402702e+02
5.577765435874821378e+02 6.634728506409135207e+02
5.392660735951139941e+02 6.532123295774988492e+02
5.211249667019475282e+02 6.641126062951719859e+02
5.026144967095793845e+02 6.538520852317574281e+02
4.844733898164129755e+02 6.647523619494305649e+02
4.659629198240447749e+02 6.544918408860160071e+02
4.478218129308784228e+02 6.653921176036891438e+02
4.293113429385102791e+02 6.551315965402745860e+02
4.111702360453438700e+02 6.660318732579477228e+02
3.926597660529756695e+02 6.557713521945331649e+02
3.745186591598093173e+02 6.666716289122063017e+02
3.560081891674411168e+02 6.564111078487917439e+02
3.378670822742748214e+02 6.673113845664647670e+02
3.193566122819065640e+02 6.570508635030503228e+02
3.012155053887400982e+02 6.679511402207233459e+02
2.827050353963720113e+02 6.576906191573089018e+02
2.645639285032057160e+02 6.685908958749819249e+02
2.460534585108374586e+02 6.583303748115674807e+02
2.279123516176709927e+02 6.692306515292405038e+02
2.094018816253029058e+02 6.589701304658259460e+02
1.912607747321365821e+02 6.698704071834990827e+02
1.727503047397683531e+02 6.596098861200845249e+02
1.546091978466018588e+02 6.705101628377576617e+02
1.360987278542337720e+02 6.602496417743431039e+02
1.179576209610674482e+02 6.711499184920162406e+02
9.944715096869919080e+01 6.608893974286016828e+02
8.130604407553272495e+01 6.717896741462748196e+02
6.279557408316463807e+01 6.615291530828602617e+02
4.465446718999828590e+01 6.724294298005333985e+02
2.614399719763002850e+01 6.621689087371187270e+02
8.002890304463619486e+00 6.730691854547919775e+02
7.221545949235849093e+02 6.288527535251184872e+02
7.040134880304185572e+02 6.397530302427915103e+02
6.855030180380504135e+02 6.294925091793770662e+02
6.673619111448840613e+02 6.403927858970500893e+02
6.488514411525159176e+02 6.301322648336355314e+02
6.307103342593495654e+02 6.410325415513086682e+02
6.121998642669813080e+02 6.307720204878941104e+02
5.940587573738149558e+02 6.416722972055672471e+02
5.755482873814466984e+02 6.314117761421526893e+02
5.574071804882803463e+02 6.423120528598258261e+02
5.388967104959122025e+02 6.320515317964112683e+02
5.207556036027457367e+02 6.429518085140844050e+02
5.022451336103775930e+02 6.326912874506697335e+02
4.841040267172111839e+02 6.435915641683429840e+02
4.655935567248430402e+02 6.333310431049283125e+02
4.474524498316766312e+02 6.442313198226015629e+02
4.289419798393084875e+02 6.339707987591868914e+02
4.108008729461420785e+02 6.448710754768601419e+02
3.922904029537739348e+02 6.346105544134454703e+02
3.741492960606075258e+02 6.455108311311186071e+02
3.556388260682393820e+02 6.352503100677040493e+02
3.374977191750730299e+02 6.461505867853771861e+02
3.189872491827048293e+02 6.358900657219626282e+02
3.008461422895383635e+02 6.467903424396357650e+02
2.823356722971702766e+02 6.365298213762212072e+02
2.641945654040039244e+02 6.474300980938943439e+02
2.456840954116357238e+02 6.371695770304797861e+02
2.275429885184692296e+02 6.480698537481528092e+02
2.090325185261011427e+02 6.378093326847383651e+02
1.908914116329348190e+02 6.487096094024113881e+02
1.723809416405666184e+02 6.384490883389969440e+02
1.542398347474000957e+02 6.493493650566699671e+02
1.357293647550320372e+02 6.390888439932555229e+02
1.175882578618657135e+02 6.499891207109285460e+02
9.907778786949745609e+01 6.397285996475141019e+02
8.093668097633099023e+01 6.506288763651871250e+02
6.242621098396284651e+01 6.403683553017725671e+02
4.428510409079655119e+01 6.512686320194457039e+02
2.577463409842829378e+01 6.410081109560311461e+02
7.633527205261884774e+00 6.519083876737042829e+02
7.217852318243831178e+02 6.076919557440307926e+02
7.036441249312167656e+02 6.185922324617039294e+02
6.851336549388486219e+02 6.083317113982893716e+02
6.669925480456822697e+02 6.192319881159623947e+02
6.484820780533141260e+02 6.089714670525479505e+02
6.303409711601477738e+02 6.198717437702209736e+02
6.118305011677795164e+02 6.096112227068065295e+02
5.936893942746131643e+02 6.205114994244795525e+02
5.751789242822449069e+02 6.102509783610651084e+02
5.570378173890785547e+02 6.211512550787381315e+02
5.385273473967104110e+02 6.108907340153235737e+02
5.203862405035440588e+02 6.217910107329967104e+02
5.018757705111758014e+02 6.115304896695821526e+02
4.837346636180094492e+02 6.224307663872552894e+02
4.652241936256412487e+02 6.121702453238407315e+02
4.470830867324748965e+02 6.230705220415138683e+02
4.285726167401066959e+02 6.128100009780993105e+02
4.104315098469403438e+02 6.237102776957724473e+02
3.919210398545721432e+02 6.134497566323578894e+02
3.737799329614057910e+02 6.243500333500310262e+02
3.552694629690375905e+02 6.140895122866163547e+02
3.371283560758712383e+02 6.249897890042896051e+02
3.186178860835030378e+02 6.147292679408749336e+02
3.004767791903365719e+02 6.256295446585481841e+02
2.819663091979684850e+02 6.153690235951335126e+02
2.638252023048021897e+02 6.262693003128066493e+02
2.453147323124339323e+02 6.160087792493920915e+02
2.271736254192674664e+02 6.269090559670652283e+02
2.086631554268993511e+02 6.166485349036506705e+02
1.905220485337330274e+02 6.275488116213238072e+02
1.720115785413648268e+02 6.172882905579092494e+02
1.538704716481983041e+02 6.281885672755823862e+02
1.353600016558302457e+02 6.179280462121678283e+02
1.172188947626639219e+02 6.288283229298408514e+02
9.870842477029566453e+01 6.185678018664264073e+02
8.056731787712919868e+01 6.294680785840994304e+02
6.205684788476105496e+01 6.192075575206849862e+02
4.391574099159475963e+01 6.301078342383580093e+02
2.540527099922650223e+01 6.198473131749435652e+02
7.264164106060093218e+00 6.307475898926165883e+02
7.214158687251814399e+02 5.865311579629430980e+02
7.032747618320149741e+02 5.974314346806162348e+02
6.847642918396468303e+02 5.871709136172016770e+02
6.666231849464804782e+02 5.980711903348748137e+02
6.481127149541123345e+02 5.878106692714602559e+02
6.299716080609459823e+02 5.987109459891333927e+02
6.114611380685778386e+02 5.884504249257188349e+02
5.933200311754113727e+02 5.993507016433919716e+02
5.748095611830432290e+02 5.890901805799774138e+02
5.566684542898767631e+02 5.999904572976505506e+02
5.381579842975086194e+02 5.897299362342359927e+02
5.200168774043422673e+02 6.006302129519090158e+02
5.015064074119740667e+02 5.903696918884944580e+02
4.833653005188076577e+02 6.012699686061675948e+02
4.648548305264395140e+02 5.910094475427531506e+02
4.467137236332731050e+02 6.019097242604261737e+02
4.282032536409049612e+02 5.916492031970116159e+02
4.100621467477385522e+02 6.025494799146847527e+02
3.915516767553704085e+02 5.922889588512701948e+02
3.734105698622039995e+02 6.031892355689433316e+02
3.549000998698358558e+02 5.929287145055287738e+02
3.367589929766695036e+02 6.038289912232019105e+02
3.182485229843013030e+02 5.935684701597873527e+02
3.001074160911348372e+02 6.044687468774604895e+02
2.815969460987666935e+02 5.942082258140459317e+02
2.634558392056003981e+02 6.051085025317190684e+02
2.449453692132321692e+02 5.948479814683045106e+02
2.268042623200657033e+02 6.057482581859776474e+02
2.082937923276975880e+02 5.954877371225629759e+02
1.901526854345312927e+02 6.063880138402362263e+02
1.716422154421630353e+02 5.961274927768215548e+02
1.535011085489965694e+02 6.070277694944946916e+02
1.349906385566284825e+02 5.967672484310801337e+02
1.168495316634621588e+02 6.076675251487532705e+02
9.833906167109392982e+01 5.974070040853387127e+02
8.019795477792746397e+01 6.083072808030118495e+02
6.168748478555932024e+01 5.980467597395972916e+02
4.354637789239302492e+01 6.089470364572704284e+02
2.503590790002476751e+01 5.986865153938558706e+02
6.894801006858358505e+00 6.095867921115290073e+02
7.210465056259797620e+02 5.653703601818555171e+02
7.029053987328131825e+02 5.762706368995286539e+02
6.843949287404451525e+02 5.660101158361140961e+02
6.662538218472786866e+02 5.769103925537872328e+02
6.477433518549105429e+02 5.666498714903725613e+02
6.296022449617441907e+02 5.775501482080458118e+02
6.110917749693760470e+02 5.672896271446311403e+02
5.929506680762095812e+02 5.781899038623042770e+02
5.744401980838414374e+02 5.679293827988897192e+02
5.562990911906750853e+02 5.788296595165628560e+02
5.377886211983068279e+02 5.685691384531482981e+02
5.196475143051404757e+02 5.794694151708214349e+02
5.011370443127723320e+02 5.692088941074068771e+02
4.829959374196059230e+02 5.801091708250800139e+02
4.644854674272377224e+02 5.698486497616654560e+02
4.463443605340713702e+02 5.807489264793385928e+02
4.278338905417031697e+02 5.704884054159240350e+02
4.096927836485367607e+02 5.813886821335970581e+02
3.911823136561686169e+02 5.711281610701826139e+02
3.730412067630022079e+02 5.820284377878556370e+02
3.545307367706340642e+02 5.717679167244411929e+02
3.363896298774677120e+02 5.826681934421142159e+02
3.178791598850995115e+02 5.724076723786997718e+02
2.997380529919330456e+02 5.833079490963727949e+02
2.812275829995649588e+02 5.730474280329582371e+02
2.630864761063986066e+02 5.839477047506313738e+02
2.445760061140304060e+02 5.736871836872168160e+02
2.264348992208639402e+02 5.845874604048899528e+02
2.079244292284958249e+02 5.743269393414753949e+02
1.897833223353295296e+02 5.852272160591485317e+02
1.712728523429612721e+02 5.749666949957339739e+02
1.531317454497947779e+02 5.858669717134071107e+02
1.346212754574267478e+02 5.756064506499925528e+02
1.164801685642603672e+02 5.865067273676656896e+02
9.796969857189213826e+01 5.762462063042510181e+02
7.982859167872567241e+01 5.871464830219242685e+02
6.131812168635758553e+01 5.768859619585095970e+02
4.317701479319123337e+01 5.877862386761827338e+02
2.466654480082303280e+01 5.775257176127681760e+02
6.525437907656566949e+00 5.884259943304413127e+02
7.206771425267779705e+02 5.442095624007678225e+02
7.025360356336115046e+02 5.551098391184409593e+02
6.840255656412433609e+02 5.448493180550264015e+02
6.658844587480768951e+02 5.557495947726995382e+02
6.473739887557087513e+02 5.454890737092849804e+02
6.292328818625423992e+02 5.563893504269581172e+02
6.107224118701742555e+02 5.461288293635435593e+02
5.925813049770079033e+02 5.570291060812166961e+02
5.740708349846396459e+02 5.467685850178020246e+02
5.559297280914732937e+02 5.576688617354752751e+02
5.374192580991050363e+02 5.474083406720606035e+02
5.192781512059386841e+02 5.583086173897338540e+02
5.007676812135705404e+02 5.480480963263191825e+02
4.826265743204041314e+02 5.589483730439923193e+02
4.641161043280359308e+02 5.486878519805777614e+02
4.459749974348695787e+02 5.595881286982508982e+02
4.274645274425014350e+02 5.493276076348363404e+02
4.093234205493350260e+02 5.602278843525094771e+02
3.908129505569668822e+02 5.499673632890949193e+02
3.726718436638004732e+02 5.608676400067680561e+02
3.541613736714322727e+02 5.506071189433534983e+02
3.360202667782659773e+02 5.615073956610266350e+02
3.175097967858977199e+02 5.512468745976120772e+02
2.993686898927312541e+02 5.621471513152852140e+02
2.808582199003631672e+02 5.518866302518706561e+02
2.627171130071968719e+02 5.627869069695436792e+02
2.442066430148286145e+02 5.525263859061292351e+02
2.260655361216621770e+02 5.634266626238022582e+02
2.075550661292940617e+02 5.531661415603877003e+02
1.894139592361277380e+02 5.640664182780608371e+02
1.709034892437595090e+02 5.538058972146462793e+02
1.527623823505930147e+02 5.647061739323194161e+02
1.342519123582249563e+02 5.544456528689048582e+02
1.161108054650586325e+02 5.653459295865779950e+02
9.760033547269034671e+01 5.550854085231634372e+02
7.945922857952393770e+01 5.659856852408365739e+02
6.094875858715579398e+01 5.557251641774220161e+02
4.280765169398944181e+01 5.666254408950951529e+02
2.429718170162124125e+01 5.563649198316805951e+02
6.156074808454832237e+00 5.672651965493537318e+02
7.203077794275761789e+02 5.230487646196802416e+02
7.021666725344097131e+02 5.339490413373532647e+02
6.836562025420416830e+02 5.236885202739388205e+02
6.655150956488751035e+02 5.345887969916118436e+02
6.470046256565069598e+02 5.243282759281972858e+02
6.288635187633406076e+02 5.352285526458704226e+02
6.103530487709724639e+02 5.249680315824558647e+02
5.922119418778061117e+02 5.358683083001290015e+02
5.737014718854379680e+02 5.256077872367144437e+02
5.555603649922715022e+02 5.365080639543875805e+02
5.370498949999033584e+02 5.262475428909730226e+02
5.189087881067368926e+02 5.371478196086461594e+02
5.003983181143687489e+02 5.268872985452316016e+02
4.822572112212023967e+02 5.377875752629047383e+02
4.637467412288341961e+02 5.275270541994901805e+02
4.456056343356678440e+02 5.384273309171633173e+02
4.270951643432996434e+02 5.281668098537487595e+02
4.089540574501332344e+02 5.390670865714217825e+02
3.904435874577650907e+02 5.288065655080072247e+02
3.723024805645986817e+02 5.397068422256803615e+02
3.537920105722305379e+02 5.294463211622658037e+02
3.356509036790641858e+02 5.403465978799389404e+02
3.171404336866959852e+02 5.300860768165243826e+02
2.989993267935295194e+02 5.409863535341975194e+02
2.804888568011614325e+02 5.307258324707829615e+02
2.623477499079950803e+02 5.416261091884560983e+02
2.438372799156268798e+02 5.313655881250415405e+02
2.256961730224604139e+02 5.422658648427146773e+02
2.071857030300922986e+02 5.320053437793001194e+02
1.890445961369259749e+02 5.429056204969731425e+02
1.705341261445577175e+02 5.326450994335586984e+02
1.523930192513912232e+02 5.435453761512317215e+02
1.338825492590231931e+02 5.332848550878172773e+02
1.157414423658568410e+02 5.441851318054903004e+02
9.723097237348861199e+01 5.339246107420758563e+02
7.908986548032214614e+01 5.448248874597488793e+02
6.057939548795405926e+01 5.345643663963344352e+02
4.243828859478765025e+01 5.454646431140074583e+02
2.392781860241944969e+01 5.352041220505929005e+02
5.786711709253040681e+00 5.461043987682660372e+02
7.199384163283743874e+02 5.018879668385925470e+02
7.017973094352079215e+02 5.127882435562656838e+02
6.832868394428398915e+02 5.025277224928511259e+02
6.651457325496734256e+02 5.134279992105241490e+02
6.466352625573051682e+02 5.031674781471097049e+02
6.284941556641388161e+02 5.140677548647827280e+02
6.099836856717706723e+02 5.038072338013682270e+02
5.918425787786043202e+02 5.147075105190413069e+02
5.733321087862361765e+02 5.044469894556268059e+02
5.551910018930697106e+02 5.153472661732998858e+02
5.366805319007015669e+02 5.050867451098853849e+02
5.185394250075352147e+02 5.159870218275584648e+02
5.000289550151669573e+02 5.057265007641439070e+02
4.818878481220006051e+02 5.166267774818170437e+02
4.633773781296324046e+02 5.063662564184024859e+02
4.452362712364660524e+02 5.172665331360756227e+02
4.267258012440978518e+02 5.070060120726610648e+02
4.085846943509314997e+02 5.179062887903342016e+02
3.900742243585633560e+02 5.076457677269196438e+02
3.719331174653969470e+02 5.185460444445927806e+02
3.534226474730287464e+02 5.082855233811782227e+02
3.352815405798624511e+02 5.191858000988513595e+02
3.167710705874941937e+02 5.089252790354367448e+02
2.986299636943277278e+02 5.198255557531098248e+02
2.801194937019596409e+02 5.095650346896953238e+02
2.619783868087932888e+02 5.204653114073684037e+02
2.434679168164250882e+02 5.102047903439538459e+02
2.253268099232586223e+02 5.211050670616269826e+02
2.068163399308905070e+02 5.108445459982124248e+02
1.886752330377242117e+02 5.217448227158855616e+02
1.701647630453559543e+02 5.114843016524710038e+02
1.520236561521894885e+02 5.223845783701441405e+02
1.335131861598214016e+02 5.121240573067295827e+02
1.153720792666550778e+02 5.230243340244027195e+02
9.686160927428682044e+01 5.127638129609881616e+02
7.872050238112035458e+01 5.236640896786612984e+02
6.021003238875226771e+01 5.134035686152467406e+02
4.206892549558591554e+01 5.243038453329197637e+02
2.355845550321765813e+01 5.140433242695053195e+02
5.417348610051249125e+00 5.249436009871783426e+02
7.195690532291725958e+02 4.807271690575049092e+02
7.014279463360061300e+02 4.916274457751779892e+02
6.829174763436380999e+02 4.813669247117634313e+02
6.647763694504716341e+02 4.922672014294365681e+02
6.462658994581034904e+02 4.820066803660220103e+02
6.281247925649370245e+02 4.929069570836951470e+02
6.096143225725689945e+02 4.826464360202805892e+02
5.914732156794025286e+02 4.935467127379537260e+02
5.729627456870343849e+02 4.832861916745391682e+02
5.548216387938680327e+02 4.941864683922123049e+02
5.363111688014998890e+02 4.839259473287977471e+02
5.181700619083334232e+02 4.948262240464708839e+02
4.996595919159652794e+02 4.845657029830562692e+02
4.815184850227988136e+02 4.954659797007294060e+02
4.630080150304306699e+02 4.852054586373148481e+02
4.448669081372643177e+02 4.961057353549879281e+02
4.263564381448961171e+02 4.858452142915734271e+02
4.082153312517297081e+02 4.967454910092465070e+02
3.897048612593615644e+02 4.864849699458319492e+02
3.715637543661951554e+02 4.973852466635050860e+02
3.530532843738270117e+02 4.871247256000905281e+02
3.349121774806606595e+02 4.980250023177636649e+02
3.164017074882924589e+02 4.877644812543491071e+02
2.982606005951259931e+02 4.986647579720222438e+02
2.797501306027578494e+02 4.884042369086076860e+02
2.616090237095915541e+02 4.993045136262807659e+02
2.430985537172233535e+02 4.890439925628662650e+02
2.249574468240568592e+02 4.999442692805393449e+02
2.064469768316887723e+02 4.896837482171248439e+02
1.883058699385224486e+02 5.005840249347979238e+02
1.697953999461542196e+02 4.903235038713834228e+02
1.516542930529876969e+02 5.012237805890565028e+02
1.331438230606196669e+02 4.909632595256419449e+02
1.150027161674532863e+02 5.018635362433150249e+02
9.649224617508508572e+01 4.916030151799004670e+02
7.835113928191856303e+01 5.025032918975736038e+02
5.984066928955053299e+01 4.922427708341590460e+02
4.169956239638412399e+01 5.031430475518321828e+02
2.318909240401592342e+01 4.928825264884176249e+02
5.047985510849457569e+00 5.037828032060907617e+02
7.191996901299708043e+02 4.595663712764172715e+02
7.010585832368044521e+02 4.704666479940903514e+02
6.825481132444363084e+02 4.602061269306758504e+02
6.644070063512698425e+02 4.711064036483489303e+02
6.458965363589016988e+02 4.608458825849343725e+02
6.277554294657353466e+02 4.717461593026075093e+02
6.092449594733672029e+02 4.614856382391929515e+02
5.911038525802007371e+02 4.723859149568660314e+02
5.725933825878325933e+02 4.621253938934515304e+02
5.544522756946662412e+02 4.730256706111246103e+02
5.359418057022980975e+02 4.627651495477100525e+02
5.178006988091316316e+02 4.736654262653831893e+02
4.992902288167634879e+02 4.634049052019686314e+02
4.811491219235970220e+02 4.743051819196417682e+02
4.626386519312288783e+02 4.640446608562272104e+02
4.444975450380625261e+02 4.749449375739003472e+02
4.259870750456943256e+02 4.646844165104857893e+02
4.078459681525279734e+02 4.755846932281588693e+02
3.893354981601597729e+02 4.653241721647443683e+02
3.711943912669934207e+02 4.762244488824174482e+02
3.526839212746252201e+02 4.659639278190028904e+02
3.345428143814588680e+02 4.768642045366760271e+02
3.160323443890906674e+02 4.666036834732614693e+02
2.978912374959242015e+02 4.775039601909345492e+02
2.793807675035561147e+02 4.672434391275200483e+02
2.612396606103897625e+02 4.781437158451931282e+02
2.427291906180215619e+02 4.678831947817786272e+02
2.245880837248550961e+02 4.787834714994517071e+02
2.060776137324870092e+02 4.685229504360371493e+02
1.879365068393207139e+02 4.794232271537102861e+02
1.694260368469524565e+02 4.691627060902957282e+02
1.512849299537859338e+02 4.800629828079688650e+02
1.327744599614178753e+02 4.698024617445543072e+02
1.146333530682515516e+02 4.807027384622273871e+02
9.612288307588329417e+01 4.704422173988128861e+02
7.798177618271682832e+01 4.813424941164859661e+02
5.947130619034874144e+01 4.710819730530714651e+02
4.133019929718238927e+01 4.819822497707444882e+02
2.281972930481413186e+01 4.717217287073299872e+02
4.678622411647722856e+00 4.826220054250030671e+02
7.188303270307690127e+02 4.384055734953296337e+02
7.006892201376026605e+02 4.493058502130027136e+02
6.821787501452345168e+02 4.390453291495881558e+02
6.640376432520681647e+02 4.499456058672612926e+02
6.455271732597000209e+02 4.396850848038467348e+02
6.273860663665336688e+02 4.505853615215198715e+02
6.088755963741654114e+02 4.403248404581053137e+02
5.907344894809989455e+02 4.512251171757783936e+02
5.722240194886308018e+02 4.409645961123638926e+02
5.540829125954644496e+02 4.518648728300369726e+02
5.355724426030963059e+02 4.416043517666224716e+02
5.174313357099298400e+02 4.525046284842955515e+02
4.989208657175616963e+02 4.422441074208809937e+02
4.807797588243952873e+02 4.531443841385541305e+02
4.622692888320271436e+02 4.428838630751395726e+02
4.441281819388607346e+02 4.537841397928126526e+02
4.256177119464925909e+02 4.435236187293980947e+02
4.074766050533261819e+02 4.544238954470712315e+02
3.889661350609580381e+02 4.441633743836566737e+02
3.708250281677916291e+02 4.550636511013298104e+02
3.523145581754234854e+02 4.448031300379152526e+02
3.341734512822571332e+02 4.557034067555883894e+02
3.156629812898888758e+02 4.454428856921738316e+02
2.975218743967224668e+02 4.563431624098469683e+02
2.790114044043543231e+02 4.460826413464324105e+02
2.608702975111880278e+02 4.569829180641054904e+02
2.423598275188198272e+02 4.467223970006909894e+02
2.242187206256533329e+02 4.576226737183640694e+02
2.057082506332852176e+02 4.473621526549495115e+02
1.875671437401189223e+02 4.582624293726226483e+02
1.690566737477506649e+02 4.480019083092080905e+02
1.509155668545841991e+02 4.589021850268811704e+02
1.324050968622161406e+02 4.486416639634666694e+02
1.142639899690497884e+02 4.595419406811397494e+02
9.575351997668155946e+01 4.492814196177251915e+02
7.761241308351509360e+01 4.601816963353983283e+02
5.910194309114694988e+01 4.499211752719837705e+02
4.096083619798065456e+01 4.608214519896569072e+02
2.245036620561239715e+01 4.505609309262423494e+02
4.309259312445988144e+00 4.614612076439154293e+02
7.184609639315672212e+02 4.172447757142419960e+02
7.003198570384008690e+02 4.281450524319150759e+02
6.818093870460327253e+02 4.178845313685005181e+02
6.636682801528663731e+02 4.287848080861736548e+02
6.451578101604982294e+02 4.185242870227590970e+02
6.270167032673318772e+02 4.294245637404321769e+02
6.085062332749636198e+02 4.191640426770176759e+02
5.903651263817971540e+02 4.300643193946907559e+02
5.718546563894290102e+02 4.198037983312762549e+02
5.537135494962626581e+02 4.307040750489493348e+02
5.352030795038945143e+02 4.204435539855347770e+02
5.170619726107281622e+02 4.313438307032079138e+02
4.985515026183599048e+02 4.210833096397933559e+02
4.804103957251935526e+02 4.319835863574664927e+02
4.618999257328253520e+02 4.217230652940519349e+02
4.437588188396589430e+02 4.326233420117250148e+02
4.252483488472907993e+02 4.223628209483105138e+02
4.071072419541244471e+02 4.332630976659835937e+02
3.885967719617562466e+02 4.230025766025690359e+02
3.704556650685898376e+02 4.339028533202421727e+02
3.519451950762216939e+02 4.236423322568276149e+02
3.338040881830553417e+02 4.345426089745006948e+02
3.152936181906871411e+02 4.242820879110861938e+02
2.971525112975206753e+02 4.351823646287592737e+02
2.786420413051525884e+02 4.249218435653447159e+02
2.605009344119862362e+02 4.358221202830178527e+02
2.419904644196180357e+02 4.255615992196032948e+02
2.238493575264515698e+02 4.364618759372764316e+02
2.053388875340834545e+02 4.262013548738618738e+02
1.871977806409171308e+02 4.371016315915350106e+02
1.686873106485489018e+02 4.268411105281204527e+02
1.505462037553824075e+02 4.377413872457935327e+02
1.320357337630143491e+02 4.274808661823790317e+02
1.138946268698479969e+02 4.383811429000521116e+02
9.538415687747976790e+01 4.281206218366375538e+02
7.724304998431330205e+01 4.390208985543106905e+02
5.873257999194515833e+01 4.287603774908961327e+02
4.059147309877886300e+01 4.396606542085692126e+02
2.208100310641060560e+01 4.294001331451547117e+02
3.939896213244196588e+00 4.403004098628277916e+02
7.180916008323655433e+02 3.960839779331543014e+02
6.999504939391990774e+02 4.069842546508274381e+02
6.814400239468309337e+02 3.967237335874128803e+02
6.632989170536645815e+02 4.076240103050860171e+02
6.447884470612964378e+02 3.973634892416714592e+02
6.266473401681300857e+02 4.082637659593445392e+02
6.081368701757619419e+02 3.980032448959300382e+02
5.899957632825954761e+02 4.089035216136031181e+02
5.714852932902273324e+02 3.986430005501885603e+02
5.533441863970608665e+02 4.095432772678616971e+02
5.348337164046927228e+02 3.992827562044471392e+02
5.166926095115263706e+02 4.101830329221202192e+02
4.981821395191581701e+02 3.999225118587057182e+02
4.800410326259917611e+02 4.108227885763787981e+02
4.615305626336236173e+02 4.005622675129642971e+02
4.433894557404572083e+02 4.114625442306373770e+02
4.248789857480890646e+02 4.012020231672228192e+02
4.067378788549226556e+02 4.121022998848959560e+02
3.882274088625545119e+02 4.018417788214813982e+02
3.700863019693881029e+02 4.127420555391545349e+02
3.515758319770199023e+02 4.024815344757399771e+02
3.334347250838536070e+02 4.133818111934130570e+02
3.149242550914853496e+02 4.031212901299985560e+02
2.967831481983189406e+02 4.140215668476716360e+02
2.782726782059507968e+02 4.037610457842570781e+02
2.601315713127845015e+02 4.146613225019302149e+02
2.416211013204162725e+02 4.044008014385156571e+02
2.234799944272497783e+02 4.153010781561887939e+02
2.049695244348816914e+02 4.050405570927742360e+02
1.868284175417153676e+02 4.159408338104473160e+02
1.683179475493471386e+02 4.056803127470328150e+02
1.501768406561806728e+02 4.165805894647058949e+02
1.316663706638125859e+02 4.063200684012913371e+02
1.135252637706462622e+02 4.172203451189644738e+02
9.501479377827803319e+01 4.069598240555499160e+02
7.687368688511156734e+01 4.178601007732230528e+02
5.836321689274342361e+01 4.075995797098084950e+02
4.022210999957712829e+01 4.184998564274815749e+02
2.171164000720887088e+01 4.082393353640670739e+02
3.570533114042461875e+00 4.191396120817401538e+02
7.177222377331637517e+02 3.749231801520666636e+02
6.995811308399972859e+02 3.858234568697398004e+02
6.810706608476291422e+02 3.755629358063252425e+02
6.629295539544627900e+02 3.864632125239983225e+02
6.444190839620946463e+02 3.762026914605838215e+02
6.262779770689282941e+02 3.871029681782569014e+02
6.077675070765601504e+02 3.768424471148423436e+02
5.896264001833936845e+02 3.877427238325154804e+02
5.711159301910255408e+02 3.774822027691009225e+02
5.529748232978590750e+02 3.883824794867740593e+02
5.344643533054909312e+02 3.781219584233595015e+02
5.163232464123245791e+02 3.890222351410325814e+02
4.978127764199564353e+02 3.787617140776180804e+02
4.796716695267899695e+02 3.896619907952911603e+02
4.611611995344218258e+02 3.794014697318766594e+02
4.430200926412554736e+02 3.903017464495497393e+02
4.245096226488872730e+02 3.800412253861351815e+02
4.063685157557208640e+02 3.909415021038083182e+02
3.878580457633527203e+02 3.806809810403937604e+02
3.697169388701863113e+02 3.915812577580668403e+02
3.512064688778181676e+02 3.813207366946523393e+02
3.330653619846518154e+02 3.922210134123254193e+02
3.145548919922836149e+02 3.819604923489108614e+02
2.964137850991171490e+02 3.928607690665839982e+02
2.779033151067490053e+02 3.826002480031694404e+02
2.597622082135827100e+02 3.935005247208425772e+02
2.412517382212145094e+02 3.832400036574280193e+02
2.231106313280480151e+02 3.941402803751010993e+02
2.046001613356799282e+02 3.838797593116865983e+02
1.864590544425136045e+02 3.947800360293596782e+02
1.679485844501453755e+02 3.845195149659451204e+02
1.498074775569788812e+02 3.954197916836182571e+02
1.312970075646107944e+02 3.851592706202036993e+02
1.131559006714444706e+02 3.960595473378768361e+02
9.464543067907624163e+01 3.857990262744622783e+02
7.650432378590977578e+01 3.966993029921353582e+02
5.799385379354163206e+01 3.864387819287208572e+02
3.985274690037533674e+01 3.973390586463939371e+02
2.134227690800707933e+01 3.870785375829793793e+02
3.201170014840670319e+00 3.979788143006525161e+02
7.173528746339620739e+02 3.537623823709790258e+02
6.992117677407954943e+02 3.646626590886521626e+02
6.807012977484274643e+02 3.544021380252376048e+02
6.625601908552609984e+02 3.653024147429106847e+02
6.440497208628928547e+02 3.550418936794961837e+02
6.259086139697265025e+02 3.659421703971692637e+02
6.073981439773583588e+02 3.556816493337547058e+02
5.892570370841918930e+02 3.665819260514278426e+02
5.707465670918237493e+02 3.563214049880132848e+02
5.526054601986573971e+02 3.672216817056864215e+02
5.340949902062891397e+02 3.569611606422718637e+02
5.159538833131227875e+02 3.678614373599449436e+02
4.974434133207546438e+02 3.576009162965304427e+02
4.793023064275881779e+02 3.685011930142035226e+02
4.607918364352200342e+02 3.582406719507889648e+02
4.426507295420536821e+02 3.691409486684621015e+02
4.241402595496855383e+02 3.588804276050475437e+02
4.059991526565191293e+02 3.697807043227206805e+02
3.874886826641509288e+02 3.595201832593061226e+02
3.693475757709845766e+02 3.704204599769792026e+02
3.508371057786163760e+02 3.601599389135647016e+02
3.326959988854500807e+02 3.710602156312377815e+02
3.141855288930818233e+02 3.607996945678232237e+02
2.960444219999153574e+02 3.716999712854963605e+02
2.775339520075472706e+02 3.614394502220818026e+02
2.593928451143809184e+02 3.723397269397548826e+02
2.408823751220127178e+02 3.620792058763403816e+02
2.227412682288462520e+02 3.729794825940134615e+02
2.042307982364781651e+02 3.627189615305989605e+02
1.860896913433118129e+02 3.736192382482720404e+02
1.675792213509436124e+02 3.633587171848574826e+02
1.494381144577771181e+02 3.742589939025306194e+02
1.309276444654090596e+02 3.639984728391160616e+02
1.127865375722427359e+02 3.748987495567891415e+02
9.427606757987445008e+01 3.646382284933746405e+02
7.613496068670798422e+01 3.755385052110477204e+02
5.762449069433989735e+01 3.652779841476332194e+02
3.948338380117354518e+01 3.761782608653062994e+02
2.097291380880534462e+01 3.659177398018917415e+02
2.831806915638878763e+00 3.768180165195648783e+02
7.169835115347602823e+02 3.326015845898913881e+02
6.988424046415937028e+02 3.435018613075644680e+02
6.803319346492257864e+02 3.332413402441499670e+02
6.621908277560592069e+02 3.441416169618230469e+02
6.436803577636910632e+02 3.338810958984084891e+02
6.255392508705247110e+02 3.447813726160816259e+02
6.070287808781565673e+02 3.345208515526670681e+02
5.888876739849901014e+02 3.454211282703402048e+02
5.703772039926220714e+02 3.351606072069256470e+02
5.522360970994556055e+02 3.460608839245987269e+02
5.337256271070874618e+02 3.358003628611842259e+02
5.155845202139209960e+02 3.467006395788573059e+02
4.970740502215528522e+02 3.364401185154427480e+02
4.789329433283864432e+02 3.473403952331158848e+02
4.604224733360182995e+02 3.370798741697013270e+02
4.422813664428518905e+02 3.479801508873744638e+02
4.237708964504837468e+02 3.377196298239599059e+02
4.056297895573173378e+02 3.486199065416329859e+02
3.871193195649491940e+02 3.383593854782184849e+02
3.689782126717827850e+02 3.492596621958915648e+02
3.504677426794146413e+02 3.389991411324770070e+02
3.323266357862482892e+02 3.498994178501501437e+02
3.138161657938800886e+02 3.396388967867355859e+02
2.956750589007136227e+02 3.505391735044087227e+02
2.771645889083455359e+02 3.402786524409941649e+02
2.590234820151791837e+02 3.511789291586672448e+02
2.405130120228109547e+02 3.409184080952527438e+02
2.223719051296444889e+02 3.518186848129258237e+02
2.038614351372763736e+02 3.415581637495112659e+02
1.857203282441100782e+02 3.524584404671844027e+02
1.672098582517418208e+02 3.421979194037698448e+02
1.490687513585753265e+02 3.530981961214429816e+02
1.305582813662072965e+02 3.428376750580284238e+02
1.124171744730409443e+02 3.537379517757015037e+02
9.390670448067271536e+01 3.434774307122870027e+02
7.576559758750619267e+01 3.543777074299600827e+02
5.725512759513816263e+01 3.441171863665455248e+02
3.911402070197175362e+01 3.550174630842186616e+02
2.060355070960355306e+01 3.447569420208041038e+02
2.462443816437087207e+00 3.556572187384772405e+02
7.166141484355584907e+02 3.114407868088038072e+02
6.984730415423920249e+02 3.223410635264769439e+02
6.799625715500239949e+02 3.120805424630623861e+02
6.618214646568575290e+02 3.229808191807354660e+02
6.433109946644892716e+02 3.127202981173209650e+02
6.251698877713229194e+02 3.236205748349940450e+02
6.066594177789547757e+02 3.133600537715794871e+02
5.885183108857884235e+02 3.242603304892526239e+02
5.700078408934202798e+02 3.139998094258380661e+02
5.518667340002538140e+02 3.249000861435112029e+02
5.333562640078856703e+02 3.146395650800966450e+02
5.152151571147192044e+02 3.255398417977697250e+02
4.967046871223510607e+02 3.152793207343552240e+02
4.785635802291847085e+02 3.261795974520283039e+02
4.600531102368165079e+02 3.159190763886137461e+02
4.419120033436501558e+02 3.268193531062868828e+02
4.234015333512819552e+02 3.165588320428723250e+02
4.052604264581156031e+02 3.274591087605454618e+02
3.867499564657474025e+02 3.171985876971309040e+02
3.686088495725809935e+02 3.280988644148039839e+02
3.500983795802128498e+02 3.178383433513894829e+02
3.319572726870464976e+02 3.287386200690625628e+02
3.134468026946782970e+02 3.184780990056480050e+02
2.953056958015118312e+02 3.293783757233211418e+02
2.767952258091437443e+02 3.191178546599065839e+02
2.586541189159773921e+02 3.300181313775797207e+02
2.401436489236091916e+02 3.197576103141651629e+02
2.220025420304427257e+02 3.306578870318382428e+02
2.034920720380746104e+02 3.203973659684237418e+02
1.853509651449083151e+02 3.312976426860968218e+02
1.668404951525400577e+02 3.210371216226822639e+02
1.486993882593735918e+02 3.319373983403554007e+02
1.301889182670055050e+02 3.216768772769408429e+02
1.120478113738391812e+02 3.325771539946139228e+02
9.353734138147092381e+01 3.223166329311994218e+02
7.539623448830445795e+01 3.332169096488725017e+02
5.688576449593637108e+01 3.229563885854580008e+02
3.874465760277001891e+01 3.338566653031310807e+02
2.023418761040176150e+01 3.235961442397165229e+02
2.093080717235352495e+00 3.344964209573896596e+02
7.162447853363566992e+02 2.902799890277161126e+02
6.981036784431902333e+02 3.011802657453891925e+02
6.795932084508222033e+02 2.909197446819746347e+02
6.614521015576557375e+02 3.018200213996477714e+02
6.429416315652875937e+02 2.915595003362332136e+02
6.248005246721211279e+02 3.024597770539063504e+02
6.062900546797530978e+02 2.921992559904917925e+02
5.881489477865866320e+02 3.030995327081648725e+02
5.696384777942184883e+02 2.928390116447503715e+02
5.514973709010521361e+02 3.037392883624234514e+02
5.329869009086838787e+02 2.934787672990089504e+02
5.148457940155175265e+02 3.043790440166820304e+02
4.963353240231493260e+02 2.941185229532674725e+02
4.781942171299829170e+02 3.050187996709406093e+02
4.596837471376147732e+02 2.947582786075260515e+02
4.415426402444483642e+02 3.056585553251991314e+02
4.230321702520802205e+02 2.953980342617845736e+02
4.048910633589138115e+02 3.062983109794577103e+02
3.863805933665456678e+02 2.960377899160431525e+02
3.682394864733792588e+02 3.069380666337162893e+02
3.497290164810111150e+02 2.966775455703017315e+02
3.315879095878447629e+02 3.075778222879748682e+02
3.130774395954765623e+02 2.973173012245603104e+02
2.949363327023100965e+02 3.082175779422333903e+02
2.764258627099419527e+02 2.979570568788188893e+02
2.582847558167756574e+02 3.088573335964919693e+02
2.397742858244074284e+02 2.985968125330774114e+02
2.216331789312409626e+02 3.094970892507505482e+02
2.031227089388728473e+02 2.992365681873359904e+02
1.849816020457065520e+02 3.101368449050091272e+02
1.664711320533382946e+02 2.998763238415945693e+02
1.483300251601718003e+02 3.107766005592676493e+02
1.298195551678037702e+02 3.005160794958531483e+02
1.116784482746373897e+02 3.114163562135262282e+02
9.316797828226918909e+01 3.011558351501116704e+02
7.502687138910266640e+01 3.120561118677848071e+02
5.651640139673463636e+01 3.017955908043702493e+02
3.837529450356822736e+01 3.126958675220433861e+02
1.986482451120002679e+01 3.024353464586288283e+02
1.723717618033560939e+00 3.133356231763019082e+02
7.158754222371549076e+02 2.691191912466283611e+02
6.977343153439885555e+02 2.800194679643014979e+02
6.792238453516204117e+02 2.697589469008869401e+02
6.610827384584539459e+02 2.806592236185600200e+02
6.425722684660858022e+02 2.703987025551455190e+02
6.244311615729194500e+02 2.812989792728185989e+02
6.059206915805513063e+02 2.710384582094040979e+02
5.877795846873848404e+02 2.819387349270771779e+02
5.692691146950166967e+02 2.716782138636626200e+02
5.511280078018503445e+02 2.825784905813357000e+02
5.326175378094820871e+02 2.723179695179211990e+02
5.144764309163157350e+02 2.832182462355942789e+02
4.959659609239475344e+02 2.729577251721797779e+02
4.778248540307811254e+02 2.838580018898528579e+02
4.593143840384129817e+02 2.735974808264383000e+02
4.411732771452466295e+02 2.844977575441114368e+02
4.226628071528784290e+02 2.742372364806968790e+02
4.045217002597120199e+02 2.851375131983700157e+02
3.860112302673438762e+02 2.748769921349554579e+02
3.678701233741774672e+02 2.857772688526285378e+02
3.493596533818093235e+02 2.755167477892140369e+02
3.312185464886429713e+02 2.864170245068871168e+02
3.127080764962747708e+02 2.761565034434726158e+02
2.945669696031083049e+02 2.870567801611456957e+02
2.760564996107402180e+02 2.767962590977311379e+02
2.579153927175738659e+02 2.876965358154042747e+02
2.394049227252056653e+02 2.774360147519897168e+02
2.212638158320391994e+02 2.883362914696627968e+02
2.027533458396710841e+02 2.780757704062482389e+02
1.846122389465047604e+02 2.889760471239213757e+02
1.661017689541365314e+02 2.787155260605068179e+02
1.479606620609700371e+02 2.896158027781799547e+02
1.294501920686019787e+02 2.793552817147653968e+02
1.113090851754356549e+02 2.902555584324385336e+02
9.279861518306739754e+01 2.799950373690239758e+02
7.465750828990093169e+01 2.908953140866971125e+02
5.614703829753284481e+01 2.806347930232825547e+02
3.800593140436649264e+01 2.915350697409556346e+02
1.949546141199823523e+01 2.812745486775410768e+02
1.354354518831826226e+00 2.921748253952142136e+02
7.155060591379531161e+02 2.479583934655407802e+02
6.973649522447867639e+02 2.588586701832139170e+02
6.788544822524186202e+02 2.485981491197993591e+02
6.607133753592521543e+02 2.594984258374724959e+02
6.422029053668841243e+02 2.492379047740579381e+02
6.240617984737176585e+02 2.601381814917310749e+02
6.055513284813495147e+02 2.498776604283164886e+02
5.874102215881830489e+02 2.607779371459895970e+02
5.688997515958149052e+02 2.505174160825750391e+02
5.507586447026485530e+02 2.614176928002481759e+02
5.322481747102804093e+02 2.511571717368336181e+02
5.141070678171139434e+02 2.620574484545066980e+02
4.955965978247457997e+02 2.517969273910921970e+02
4.774554909315793907e+02 2.626972041087652769e+02
4.589450209392111901e+02 2.524366830453507760e+02
4.408039140460448380e+02 2.633369597630238559e+02
4.222934440536766942e+02 2.530764386996092981e+02
4.041523371605102852e+02 2.639767154172824348e+02
3.856418671681421415e+02 2.537161943538678770e+02
3.675007602749757325e+02 2.646164710715410138e+02
3.489902902826075319e+02 2.543559500081264559e+02
3.308491833894412366e+02 2.652562267257995359e+02
3.123387133970729792e+02 2.549957056623850065e+02
2.941976065039065134e+02 2.658959823800581148e+02
2.756871365115384265e+02 2.556354613166435854e+02
2.575460296183721312e+02 2.665357380343166938e+02
2.390355596260038737e+02 2.562752169709021359e+02
2.208944527328374363e+02 2.671754936885752727e+02
2.023839827404692926e+02 2.569149726251606580e+02
1.842428758473029973e+02 2.678152493428337948e+02
1.657324058549347399e+02 2.575547282794192370e+02
1.475912989617682456e+02 2.684550049970923737e+02
1.290808289694002156e+02 2.581944839336778159e+02
1.109397220762338634e+02 2.690947606513509527e+02
9.242925208386566283e+01 2.588342395879363949e+02
7.428814519069914013e+01 2.697345163056095316e+02
5.577767519833105325e+01 2.594739952421949738e+02
3.763656830516470109e+01 2.703742719598681106e+02
1.912609831279650052e+01 2.601137508964535527e+02
9.849914196300346703e-01 2.710140276141266327e+02
7.151366960387513245e+02 2.267975956844532561e+02
6.969955891455849724e+02 2.376978724021263361e+02
6.784851191532168286e+02 2.274373513387118066e+02
6.603440122600504765e+02 2.383376280563849150e+02
6.418335422676823327e+02 2.280771069929703572e+02
6.236924353745159806e+02 2.389773837106434655e+02
6.051819653821477232e+02 2.287168626472289361e+02
5.870408584889812573e+02 2.396171393649020445e+02
5.685303884966131136e+02 2.293566183014874866e+02
5.503892816034467614e+02 2.402568950191605950e+02
5.318788116110786177e+02 2.299963739557460372e+02
5.137377047179121519e+02 2.408966506734191739e+02
4.952272347255440081e+02 2.306361296100046161e+02
4.770861278323775991e+02 2.415364063276777529e+02
4.585756578400094554e+02 2.312758852642631950e+02
4.404345509468430464e+02 2.421761619819362750e+02
4.219240809544749027e+02 2.319156409185217740e+02
4.037829740613084937e+02 2.428159176361948539e+02
3.852725040689403500e+02 2.325553965727803245e+02
3.671313971757739409e+02 2.434556732904534329e+02
3.486209271834057972e+02 2.331951522270388750e+02
3.304798202902394451e+02 2.440954289447119834e+02
3.119693502978712445e+02 2.338349078812974540e+02
2.938282434047047786e+02 2.447351845989705623e+02
2.753177734123366918e+02 2.344746635355560045e+02
2.571766665191703396e+02 2.453749402532291128e+02
2.386661965268021390e+02 2.351144191898145834e+02
2.205250896336356448e+02 2.460146959074876918e+02
2.020146196412675579e+02 2.357541748440731340e+02
1.838735127481012341e+02 2.466544515617462707e+02
1.653630427557330052e+02 2.363939304983317129e+02
1.472219358625665109e+02 2.472942072160047928e+02
1.287114658701984240e+02 2.370336861525902918e+02
1.105703589770321003e+02 2.479339628702633718e+02
9.205988898466387127e+01 2.376734418068488139e+02
7.391878209149740542e+01 2.485737185245219507e+02
5.540831209912926170e+01 2.383131974611073929e+02
3.726720520596296637e+01 2.492134741787805012e+02
1.875673521359470897e+01 2.389529531153659718e+02
6.156283204282999577e-01 2.498532298330390802e+02
7.147673329395496467e+02 2.056367979033655047e+02
6.966262260463831808e+02 2.165370746210386130e+02
6.781157560540150371e+02 2.062765535576240836e+02
6.599746491608486849e+02 2.171768302752971636e+02
6.414641791684805412e+02 2.069163092118826341e+02
6.233230722753141890e+02 2.178165859295557425e+02
6.048126022829460453e+02 2.075560648661411847e+02
5.866714953897795795e+02 2.184563415838142930e+02
5.681610253974114357e+02 2.081958205203997636e+02
5.500199185042449699e+02 2.190960972380728720e+02
5.315094485118768262e+02 2.088355761746583141e+02
5.133683416187104740e+02 2.197358528923314225e+02
4.948578716263422734e+02 2.094753318289168931e+02
4.767167647331758644e+02 2.203756085465900014e+02
4.582062947408076639e+02 2.101150874831754436e+02
4.400651878476413117e+02 2.210153642008485519e+02
4.215547178552731111e+02 2.107548431374340225e+02
4.034136109621067590e+02 2.216551198551071309e+02
3.849031409697385584e+02 2.113945987916926015e+02
3.667620340765722062e+02 2.222948755093657098e+02
3.482515640842040057e+02 2.120343544459511520e+02
3.301104571910377103e+02 2.229346311636242604e+02
3.115999871986694529e+02 2.126741101002097025e+02
2.934588803055029871e+02 2.235743868178828109e+02
2.749484103131349002e+02 2.133138657544682815e+02
2.568073034199685480e+02 2.242141424721413898e+02
2.382968334276003475e+02 2.139536214087268320e+02
2.201557265344338816e+02 2.248538981263999403e+02
2.016452565420657947e+02 2.145933770629854109e+02
1.835041496488994710e+02 2.254936537806584909e+02
1.649936796565312420e+02 2.152331327172439615e+02
1.468525727633647477e+02 2.261334094349170698e+02
1.283421027709966893e+02 2.158728883715025404e+02
1.102009958778303655e+02 2.267731650891756203e+02
9.169052588546207971e+01 2.165126440257611193e+02
7.354941899229567071e+01 2.274129207434341993e+02
5.503894899992752698e+01 2.171523996800196699e+02
3.689784210676123166e+01 2.280526763976927782e+02
1.838737211439297425e+01 2.177921553342782488e+02
2.462652212265652452e-01 2.286924320519513572e+02
7.143979698403478551e+02 1.844760001222778101e+02
6.962568629471813892e+02 1.953762768399508900e+02
6.777463929548132455e+02 1.851157557765363606e+02
6.596052860616468934e+02 1.960160324942094690e+02
6.410948160692787496e+02 1.857555114307949395e+02
6.229537091761123975e+02 1.966557881484680195e+02
6.044432391837442538e+02 1.863952670850534901e+02
5.863021322905777879e+02 1.972955438027265984e+02
5.677916622982096442e+02 1.870350227393120406e+02
5.496505554050431783e+02 1.979352994569851489e+02
5.311400854126750346e+02 1.876747783935706195e+02
5.129989785195086824e+02 1.985750551112437279e+02
4.944885085271404819e+02 1.883145340478291700e+02
4.763474016339740729e+02 1.992148107655022784e+02
4.578369316416058723e+02 1.889542897020877490e+02
4.396958247484395201e+02 1.998545664197608289e+02
4.211853547560713764e+02 1.895940453563462995e+02
4.030442478629049674e+02 2.004943220740194079e+02
3.845337778705368237e+02 1.902338010106048785e+02
3.663926709773704147e+02 2.011340777282779868e+02
3.478822009850022710e+02 1.908735566648634574e+02
3.297410940918359188e+02 2.017738333825365658e+02
3.112306240994677182e+02 1.915133123191220079e+02
2.930895172063012524e+02 2.024135890367951163e+02
2.745790472139331087e+02 1.921530679733805869e+02
2.564379403207668133e+02 2.030533446910536668e+02
2.379274703283986128e+02 1.927928236276391374e+02
2.197863634352321185e+02 2.036931003453122457e+02
2.012758934428640316e+02 1.934325792818976879e+02
1.831347865496977079e+02 2.043328559995707963e+02
1.646243165573294789e+02 1.940723349361562668e+02
1.464832096641629562e+02 2.049726116538293752e+02
1.279727396717948977e+02 1.947120905904148174e+02
1.098316327786285740e+02 2.056123673080879257e+02
9.132116278626028816e+01 1.953518462446733963e+02
7.318005589309387915e+01 2.062521229623464762e+02
5.466958590072573543e+01 1.959916018989319468e+02
3.652847900755944011e+01 2.068918786166050552e+02
1.801800901519118270e+01 1.966313575531905258e+02
-1.230978779752263108e-01 2.075316342708636341e+02
7.140286067411460635e+02 1.633152023411902007e+02
6.958874998479795977e+02 1.742154790588633091e+02
6.773770298556115677e+02 1.639549579954487797e+02
6.592359229624451018e+02 1.748552347131218880e+02
6.407254529700769581e+02 1.645947136497073302e+02
6.225843460769106059e+02 1.754949903673804386e+02
6.040738760845424622e+02 1.652344693039659091e+02
5.859327691913759963e+02 1.761347460216389891e+02
5.674222991990078526e+02 1.658742249582244597e+02
5.492811923058413868e+02 1.767745016758975680e+02
5.307707223134732430e+02 1.665139806124830386e+02
5.126296154203068909e+02 1.774142573301561754e+02
4.941191454279387472e+02 1.671537362667416460e+02
4.759780385347722813e+02 1.780540129844147259e+02
4.574675685424041376e+02 1.677934919210001681e+02
4.393264616492377854e+02 1.786937686386732764e+02
4.208159916568695849e+02 1.684332475752587470e+02
4.026748847637032327e+02 1.793335242929318269e+02
3.841644147713350321e+02 1.690730032295172975e+02
3.660233078781686231e+02 1.799732799471904059e+02
3.475128378858004794e+02 1.697127588837758481e+02
3.293717309926341272e+02 1.806130356014489564e+02
3.108612610002659267e+02 1.703525145380344270e+02
2.927201541070994608e+02 1.812527912557075354e+02
2.742096841147313739e+02 1.709922701922929775e+02
2.560685772215650218e+02 1.818925469099660859e+02
2.375581072291968212e+02 1.716320258465515565e+02
2.194170003360303554e+02 1.825323025642246364e+02
2.009065303436622401e+02 1.722717815008101070e+02
1.827654234504959163e+02 1.831720582184832153e+02
1.642549534581276873e+02 1.729115371550686859e+02
1.461138465649612215e+02 1.838118138727418227e+02
1.276033765725931346e+02 1.735512928093272933e+02
1.094622696794268109e+02 1.844515695270003732e+02
9.095179968705855345e+01 1.741910484635858154e+02
7.281069279389208759e+01 1.850913251812589237e+02
5.430022280152400072e+01 1.748308041178443943e+02
3.615911590835764855e+01 1.857310808355174743e+02
1.764864591598939114e+01 1.754705597721029449e+02
-4.924609771770178668e-01 1.863708364897760532e+02
7.136592436419442720e+02 1.421544045601026482e+02
6.955181367487778061e+02 1.530546812777757566e+02
6.770076667564097761e+02 1.427941602143611988e+02
6.588665598632433102e+02 1.536944369320343355e+02
6.403560898708751665e+02 1.434339158686197493e+02
6.222149829777088144e+02 1.543341925862928861e+02
6.037045129853406706e+02 1.440736715228783567e+02
5.855634060921742048e+02 1.549739482405514934e+02
5.670529360998060611e+02 1.447134271771369072e+02
5.489118292066395952e+02 1.556137038948100439e+02
5.304013592142715652e+02 1.453531828313954577e+02
5.122602523211050993e+02 1.562534595490685945e+02
4.937497823287369556e+02 1.459929384856540082e+02
4.756086754355705466e+02 1.568932152033271450e+02
4.570982054432023460e+02 1.466326941399125872e+02
4.389570985500359939e+02 1.575329708575856955e+02
4.204466285576678501e+02 1.472724497941711661e+02
4.023055216645014411e+02 1.581727265118443029e+02
3.837950516721332974e+02 1.479122054484297166e+02
3.656539447789668884e+02 1.588124821661028534e+02
3.471434747865987447e+02 1.485519611026882956e+02
3.290023678934323925e+02 1.594522378203614039e+02
3.104918979010641351e+02 1.491917167569468461e+02
2.923507910078977261e+02 1.600919934746199544e+02
2.738403210155295824e+02 1.498314724112053966e+02
2.556992141223632586e+02 1.607317491288785334e+02
2.371887441299950581e+02 1.504712280654640040e+02
2.190476372368285638e+02 1.613715047831371407e+02
2.005371672444604769e+02 1.511109837197225545e+02
1.823960603512941532e+02 1.620112604373956628e+02
1.638855903589259242e+02 1.517507393739811050e+02
1.457444834657594299e+02 1.626510160916542418e+02
1.272340134733913430e+02 1.523904950282396555e+02
1.090929065802250193e+02 1.632907717459127923e+02
9.058243658785676189e+01 1.530302506824982345e+02
7.244132969469029604e+01 1.639305274001713713e+02
5.393085970232220916e+01 1.536700063367568134e+02
3.578975280915585699e+01 1.645702830544299218e+02
1.727928281678759959e+01 1.543097619910153639e+02
-8.618240763788094227e-01 1.652100387086884723e+02
7.132898805427425941e+02 1.209936067790149252e+02
6.951487736495761283e+02 1.318938834966880336e+02
6.766383036572080982e+02 1.216333624332735326e+02
6.584971967640416324e+02 1.325336391509465841e+02
6.399867267716733750e+02 1.222731180875320831e+02
6.218456198785070228e+02 1.331733948052051630e+02
6.033351498861388791e+02 1.229128737417906336e+02
5.851940429929725269e+02 1.338131504594637420e+02
5.666835730006043832e+02 1.235526293960492126e+02
5.485424661074379173e+02 1.344529061137222925e+02
5.300319961150697736e+02 1.241923850503077631e+02
5.118908892219033078e+02 1.350926617679808430e+02
4.933804192295351640e+02 1.248321407045663705e+02
4.752393123363687550e+02 1.357324174222393935e+02
4.567288423440006113e+02 1.254718963588249210e+02
4.385877354508342592e+02 1.363721730764980009e+02
4.200772654584660586e+02 1.261116520130834715e+02
4.019361585652997064e+02 1.370119287307565514e+02
3.834256885729315059e+02 1.267514076673420220e+02
3.652845816797650969e+02 1.376516843850151020e+02
3.467741116873969531e+02 1.273911633216005725e+02
3.286330047942306010e+02 1.382914400392736809e+02
3.101225348018624004e+02 1.280309189758591799e+02
2.919814279086959345e+02 1.389311956935322314e+02
2.734709579163278477e+02 1.286706746301177304e+02
2.553298510231614955e+02 1.395709513477908104e+02
2.368193810307932949e+02 1.293104302843762810e+02
2.186782741376268007e+02 1.402107070020493893e+02
2.001678041452587138e+02 1.299501859386348599e+02
1.820266972520923900e+02 1.408504626563079398e+02
1.635162272597241611e+02 1.305899415928934104e+02
1.453751203665576952e+02 1.414902183105664903e+02
1.268646503741896083e+02 1.312296972471520178e+02
1.087235434810232846e+02 1.421299739648250409e+02
9.021307348865502718e+01 1.318694529014105683e+02
7.207196659548856132e+01 1.427697296190836482e+02
5.356149660312047445e+01 1.325092085556691188e+02
3.542038970995412228e+01 1.434094852733421988e+02
1.690991971758586487e+01 1.331489642099276693e+02
-1.231187175580544135e+00 1.440492409276007493e+02
7.129205174435408026e+02 9.983280899792720220e+01
6.947794105503743367e+02 1.107330857156003106e+02
6.762689405580063067e+02 1.004725646521857811e+02
6.581278336648398408e+02 1.113728413698588611e+02
6.396173636724716971e+02 1.011123203064443601e+02
6.214762567793052312e+02 1.120125970241174400e+02
6.029657867869372012e+02 1.017520759607028822e+02
5.848246798937707354e+02 1.126523526783759905e+02
5.663142099014025916e+02 1.023918316149614611e+02
5.481731030082361258e+02 1.132921083326345411e+02
5.296626330158679821e+02 1.030315872692200401e+02
5.115215261227015731e+02 1.139318639868931484e+02
4.930110561303334293e+02 1.036713429234786190e+02
4.748699492371670203e+02 1.145716196411516989e+02
4.563594792447988198e+02 1.043110985777371695e+02
4.382183723516324676e+02 1.152113752954102495e+02
4.197079023592642670e+02 1.049508542319957201e+02
4.015667954660979149e+02 1.158511309496688000e+02
3.830563254737297711e+02 1.055906098862542706e+02
3.649152185805633621e+02 1.164908866039273505e+02
3.464047485881951616e+02 1.062303655405128779e+02
3.282636416950288663e+02 1.171306422581859579e+02
3.097531717026606088e+02 1.068701211947714285e+02
2.916120648094941998e+02 1.177703979124445084e+02
2.731015948171260561e+02 1.075098768490299790e+02
2.549604879239597324e+02 1.184101535667030873e+02
2.364500179315915034e+02 1.081496325032885579e+02
2.183089110384250375e+02 1.190499092209616379e+02
1.997984410460569507e+02 1.087893881575471084e+02
1.816573341528906269e+02 1.196896648752201884e+02
1.631468641605223979e+02 1.094291438118057158e+02
1.450057572673559037e+02 1.203294205294787957e+02
1.264952872749878736e+02 1.100688994660642663e+02
1.083541803818214930e+02 1.209691761837373463e+02
8.984371038945329246e+01 1.107086551203228169e+02
7.170260349628676977e+01 1.216089318379958968e+02
5.319213350391868289e+01 1.113484107745813674e+02
3.505102661075233073e+01 1.222486874922544473e+02
1.654055661838413016e+01 1.119881664288399179e+02
-1.600550274782335691e+00 1.228884431465129978e+02
7.125511543443390110e+02 7.867201121683967813e+01
6.944100474511726588e+02 8.957228793451275806e+01
6.758995774588045151e+02 7.931176687109820023e+01
6.577584705656380493e+02 9.021204358877128016e+01
6.392480005732699055e+02 7.995152252535677917e+01
6.211068936801035534e+02 9.085179924302985910e+01
6.025964236877354097e+02 8.059127817961535811e+01
5.844553167945689438e+02 9.149155489728843804e+01
5.659448468022008001e+02 8.123103383387393706e+01
5.478037399090344479e+02 9.213131055154701698e+01
5.292932699166661905e+02 8.187078948813245916e+01
5.111521630234998383e+02 9.277106620580553908e+01
4.926416930311316378e+02 8.251054514239103810e+01
4.745005861379652288e+02 9.341082186006411803e+01
4.559901161455970851e+02 8.315030079664961704e+01
4.378490092524307329e+02 9.405057751432269697e+01
4.193385392600625323e+02 8.379005645090819598e+01
4.011974323668961233e+02 9.469033316858127591e+01
3.826869623745279796e+02 8.442981210516677493e+01
3.645458554813615706e+02 9.533008882283985486e+01
3.460353854889934269e+02 8.506956775942529703e+01
3.278942785958270747e+02 9.596984447709837696e+01
3.093838086034588741e+02 8.570932341368387597e+01
2.912427017102924083e+02 9.660960013135695590e+01
2.727322317179242646e+02 8.634907906794239807e+01
2.545911248247579692e+02 9.724935578561547800e+01
2.360806548323897687e+02 8.698883472220103386e+01
2.179395479392233028e+02 9.788911143987411378e+01
1.994290779468551591e+02 8.762859037645955596e+01
1.812879710536888638e+02 9.852886709413263588e+01
1.627775010613206064e+02 8.826834603071813490e+01
1.446363941681541405e+02 9.916862274839121483e+01
1.261259241757860821e+02 8.890810168497665700e+01
1.079848172826197583e+02 9.980837840264979377e+01
8.947434729025150091e+01 8.954785733923523594e+01
7.133324039708503506e+01 1.004481340569083159e+02
5.282277040471689133e+01 9.018761299349381488e+01
3.468166351155059601e+01 1.010878897111668948e+02
1.617119351918233860e+01 9.082736864775239383e+01
-1.969913373984070404e+00 1.017276453654254738e+02
7.121817912451372194e+02 5.751121343575204037e+01
6.940406843519708673e+02 6.841149015342517714e+01
6.755302143596027236e+02 5.815096909001061931e+01
6.573891074664362577e+02 6.905124580768369924e+01
6.388786374740682277e+02 5.879072474426919825e+01
6.207375305809017618e+02 6.969100146194233503e+01
6.022270605885336181e+02 5.943048039852777720e+01
5.840859536953671522e+02 7.033075711620085713e+01
5.655754837029990085e+02 6.007023605278629930e+01
5.474343768098326564e+02 7.097051277045943607e+01
5.289239068174645126e+02 6.070999170704487824e+01
5.107827999242980468e+02 7.161026842471801501e+01
4.922723299319299031e+02 6.134974736130345718e+01
4.741312230387634941e+02 7.225002407897653711e+01
4.556207530463952935e+02 6.198950301556203613e+01
4.374796461532289413e+02 7.288977973323517290e+01
4.189691761608607976e+02 6.262925866982055823e+01
4.008280692676943886e+02 7.352953538749369500e+01
3.823175992753261880e+02 6.326901432407913717e+01
3.641764923821598359e+02 7.416929104175227394e+01
3.456660223897916353e+02 6.390876997833771611e+01
3.275249154966253400e+02 7.480904669601079604e+01
3.090144455042570826e+02 6.454852563259623821e+01
2.908733386110906167e+02 7.544880235026937498e+01
2.723628686187225298e+02 6.518828128685481715e+01
2.542217617255562061e+02 7.608855800452795393e+01
2.357112917331879771e+02 6.582803694111339610e+01
2.175701848400215113e+02 7.672831365878653287e+01
1.990597148476533960e+02 6.646779259537197504e+01
1.809186079544871006e+02 7.736806931304511181e+01
1.624081379621188432e+02 6.710754824963049714e+01
1.442670310689523490e+02 7.800782496730363391e+01
1.257565610765843189e+02 6.774730390388907608e+01
1.076154541834179668e+02 7.864758062156221285e+01
8.910498419104976620e+01 6.838705955814765503e+01
7.096387729788324350e+01 7.928733627582079180e+01
5.245340730551515662e+01 6.902681521240623397e+01
3.431230041234880446e+01 7.992709193007937074e+01
1.580183041998060389e+01 6.966657086666475607e+01
-2.339276473185861960e+00 8.056684758433789284e+01
7.303228981383035716e+02 4.661093671807884675e+01
7.118124281459354279e+02 3.635041565466440261e+01
6.936713212527690757e+02 4.725069237233748254e+01
6.751608512604009320e+02 3.699017130892292471e+01
6.570197443672345798e+02 4.789044802659600464e+01
6.385092743748664361e+02 3.762992696318150365e+01
6.203681674816999703e+02 4.853020368085458358e+01
6.018576974893318265e+02 3.826968261744002575e+01
5.837165905961653607e+02 4.916995933511316252e+01
5.652061206037972170e+02 3.890943827169860469e+01
5.470650137106308648e+02 4.980971498937168462e+01
5.285545437182627211e+02 3.954919392595718364e+01
5.104134368250962552e+02 5.044947064363032041e+01
4.919029668327281115e+02 4.018894958021576258e+01
4.737618599395617025e+02 5.108922629788884251e+01
4.552513899471935588e+02 4.082870523447434152e+01
4.371102830540271498e+02 5.172898195214742145e+01
4.185998130616590061e+02 4.146846088873286362e+01
4.004587061684925970e+02 5.236873760640594355e+01
3.819482361761244533e+02 4.210821654299144257e+01
3.638071292829580443e+02 5.300849326066452250e+01
3.452966592905899006e+02 4.274797219725002151e+01
3.271555523974235484e+02 5.364824891492310144e+01
3.086450824050553479e+02 4.338772785150860045e+01
2.905039755118888820e+02 5.428800456918168038e+01
2.719935055195207951e+02 4.402748350576712255e+01
2.538523986263544430e+02 5.492776022344020248e+01
2.353419286339862140e+02 4.466723916002570149e+01
2.172008217408197481e+02 5.556751587769878142e+01
1.986903517484516328e+02 4.530699481428428044e+01
1.805492448552853375e+02 5.620727153195736037e+01
1.620387748629170801e+02 4.594675046854285938e+01
1.438976679697506142e+02 5.684702718621593931e+01
1.253871979773825274e+02 4.658650612280143832e+01
1.072460910842162036e+02 5.748678284047451825e+01
8.873562109184797464e+01 4.722626177705996042e+01
7.059451419868150879e+01 5.812653849473304035e+01
5.208404420631336507e+01 4.786601743131853937e+01
3.394293731314706974e+01 5.876629414899161929e+01
1.543246732077881234e+01 4.850577308557706147e+01
-2.708639572387596672e+00 5.940604980325014139e+01
7.299535350391017801e+02 2.545013893699115215e+01
7.114430650467337500e+02 1.518961787357670801e+01
6.933019581535672842e+02 2.608989459124973109e+01
6.747914881611991404e+02 1.582937352783523011e+01
6.566503812680327883e+02 2.672965024550825319e+01
6.381399112756646446e+02 1.646912918209380905e+01
6.199988043824981787e+02 2.736940589976683214e+01
6.014883343901301487e+02 1.710888483635238799e+01
5.833472274969635691e+02 2.800916155402541108e+01
5.648367575045955391e+02 1.774864049061096694e+01
5.466956506114290733e+02 2.864891720828399002e+01
5.281851806190609295e+02 1.838839614486948904e+01
5.100440737258945205e+02 2.928867286254256896e+01
4.915336037335263200e+02 1.902815179912806798e+01
4.733924968403599678e+02 2.992842851680109106e+01
4.548820268479917672e+02 1.966790745338659008e+01
4.367409199548254151e+02 3.056818417105967001e+01
4.182304499624572145e+02 2.030766310764522586e+01
4.000893430692908623e+02 3.120793982531819211e+01
3.815788730769226618e+02 2.094741876190374796e+01
3.634377661837562528e+02 3.184769547957682789e+01
3.449272961913881090e+02 2.158717441616232691e+01
3.267861892982217569e+02 3.248745113383534999e+01
3.082757193058535563e+02 2.222693007042090585e+01
2.901346124126870905e+02 3.312720678809392894e+01
2.716241424203190036e+02 2.286668572467942795e+01
2.534830355271526514e+02 3.376696244235245103e+01
2.349725655347844508e+02 2.350644137893806374e+01
2.168314586416179850e+02 3.440671809661108682e+01
1.983209886492498697e+02 2.414619703319658583e+01
1.801798817560835744e+02 3.504647375086960892e+01
1.616694117637153170e+02 2.478595268745516478e+01
1.435283048705488227e+02 3.568622940512818786e+01
1.250178348781807927e+02 2.542570834171368688e+01
1.068767279850144121e+02 3.632598505938676681e+01
8.836625799264618308e+01 2.606546399597226582e+01
7.022515109947971723e+01 3.696574071364528891e+01
5.171468110711163035e+01 2.670521965023084476e+01
3.357357421394527819e+01 3.760549636790386785e+01
1.506310422157707762e+01 2.734497530448942371e+01
-3.078002671589388228e+00 3.824525202216244679e+01
7.295841719399001022e+02 4.289341155903571234e+00
7.110737019475319585e+02 -5.971179907510929752e+00
6.929325950543654926e+02 4.929096810162150177e+00
6.744221250619973489e+02 -5.331424253252350809e+00
6.562810181688309967e+02 5.568852464420785964e+00
6.377705481764628530e+02 -4.691668598993771866e+00
6.196294412832965008e+02 6.208608118679308063e+00
6.011189712909283571e+02 -4.051912944735249766e+00
5.829778643977618913e+02 6.848363772937887006e+00
5.644673944053937475e+02 -3.412157290476670823e+00
5.463262875122272817e+02 7.488119427196409106e+00
5.278158175198591380e+02 -2.772401636218091880e+00
5.096747106266927858e+02 8.127875081454988049e+00
4.911642406343245852e+02 -2.132645981959569781e+00
4.730231337411581762e+02 8.767630735713510148e+00
4.545126637487900325e+02 -1.492890327700933994e+00
4.363715568556236235e+02 9.407386389972145935e+00
4.178610868632554798e+02 -8.531346734424118949e-01
3.997199799700890708e+02 1.004714204423066803e+01
3.812095099777209271e+02 -2.133790191838329520e-01
3.630684030845545180e+02 1.068689769848924698e+01
3.445579330921863175e+02 4.263766350746891476e-01
3.264168261990200222e+02 1.132665335274782592e+01
3.079063562066518216e+02 1.066132289333268091e+00
2.897652493134853557e+02 1.196640900700634802e+01
2.712547793211172120e+02 1.705887943591903877e+00
2.531136724279509167e+02 1.260616466126492696e+01
2.346032024355827161e+02 2.345643597850425977e+00
2.164620955424162219e+02 1.324592031552350591e+01
1.979516255500481066e+02 2.985399252109004919e+00
1.798105186568817828e+02 1.388567596978208485e+01
1.613000486645135823e+02 3.625154906367527019e+00
1.431589417713470596e+02 1.452543162404060695e+01
1.246484717789790011e+02 4.264910560626105962e+00
1.065073648858126774e+02 1.516518727829918589e+01
8.799689489344439153e+01 4.904666214884684905e+00
6.985578800027792568e+01 1.580494293255776483e+01
5.134531800790983880e+01 5.544421869143263848e+00
3.320421111474348663e+01 1.644469858681634378e+01
1.469374112237528607e+01 6.184177523401785947e+00
-3.447365770791179784e+00 1.708445424107486588e+01
3.626990399853527265e+02 -1.047390008259833394e+01
3.260474630998182306e+02 -9.834144428339754995e+00
2.893958862142835642e+02 -9.194388774081176052e+00
2.527443093287491251e+02 -8.554633119822597109e+00
2.160927324432144303e+02 -7.914877465564075010e+00
1.794411555576800197e+02 -7.275121811305496067e+00
1.427895786721453248e+02 -6.635366157046917124e+00
1.061380017866109142e+02 -5.995610502788338181e+00
6.948642490107619096e+01 -5.355854848529816081e+00
3.283484801554175192e+01 -4.716099194271237138e+00
-3.816728869992914497e+00 -4.076343540012601352e+00


==> img/sai_comp/lpt_v=0.4_marginal/recipe.txt <==
{
	"zuluTime" : "2020-05-28T08:12:29.225630Z",
	"viewCrop" : {
		"angle" : 0,
		"top" : 0,
		"left" : 0,
		"bottom" : 1,
		"right" : 1
	},
	"viewOrientation" : 1,
	"viewPriorities" : [
		"viewFocus"
	],
	"viewAperture" : 0.07,
	"viewFocus" : 0,
	"viewFocusSpread" : 0,
	"viewTiltX" : 0,
	"viewTiltY" : 0,
	"viewPerspectiveU" : 0.4,
	"viewPerspectiveV" : 0,
	"viewPivot" : 0,
	"viewStereoPivot" : 0,
	"viewStereoBaseline" : 0,
	"viewPanX" : 0.5,
	"viewPanY" : 0.5,
	"viewZoom" : 1,
	"viewExposure" : 0,
	"viewWhiteBalance" : "auto",
	"viewContrast" : 0,
	"viewSaturation" : 0,
	"viewVibrance" : 0,
	"viewFocusX" : 0.5,
	"viewFocusY" : 0.5,
	"viewFocusXAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFocusYAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewDefringe" : false,
	"viewDefringeRadius" : 5.5,
	"viewDefringeThreshold" : 50,
	"viewReduceFlare" : false,
	"viewDefringeRadiusAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewDefringeThresholdAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewBlacks2" : 0,
	"viewWhites2" : 0,
	"viewHighlights2" : 0,
	"viewShadows2" : 0,
	"viewBlacks2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewWhites2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewHighlights2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewShadows2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpness2" : 25,
	"viewSharpenDetail" : 50,
	"viewSharpenEdgeMasking" : 0,
	"viewSharpness2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenDetailAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenEdgeMaskingAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenRadius" : 1,
	"viewLuminanceNoiseReduction" : 50,
	"viewColorNoiseReduction" : 50,
	"viewSaturationRed" : 0,
	"viewSaturationGreen" : 0,
	"viewSaturationBlue" : 0,
	"viewSaturationCyan" : 0,
	"viewSaturationMagenta" : 0,
	"viewSaturationYellow" : 0,
	"viewSaturationRedAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationGreenAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationBlueAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationCyanAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationMagentaAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationYellowAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFocusAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFocusSpreadAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewTiltXAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewTiltYAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewApertureAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPerspectiveUAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPerspectiveVAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPivotAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewStereoPivotAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewStereoBaselineAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewExposureAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewLuminanceNoiseReductionAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewColorNoiseReductionAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenRadiusAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewContrastAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewVibranceAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPanXAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPanYAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewZoomAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFx" : {
		"fxEnable" : true,
		"fxContainerSequence" : []
	}
}

==> img/sai_comp/lpt_v=0.4_marginal/recipe_out.txt <==
{
	"zuluTime" : "2020-05-28T08:12:29.225630Z",
	"viewCrop" : {
		"angle" : 0,
		"top" : 0,
		"left" : 0,
		"bottom" : 1,
		"right" : 1
	},
	"viewOrientation" : 1,
	"viewPriorities" : [
		"viewFocus"
	],
	"viewAperture" : 1.0,
	"viewFocus" : 30,
	"viewFocusSpread" : 0,
	"viewTiltX" : 0,
	"viewTiltY" : 0,
	"viewPerspectiveU" : 0,
	"viewPerspectiveV" : 0,
	"viewPivot" : 0,
	"viewStereoPivot" : 0,
	"viewStereoBaseline" : 0,
	"viewPanX" : 0.5,
	"viewPanY" : 0.5,
	"viewZoom" : 1,
	"viewExposure" : 0,
	"viewWhiteBalance" : "auto",
	"viewContrast" : 0,
	"viewSaturation" : 0,
	"viewVibrance" : 0,
	"viewFocusX" : 0.5,
	"viewFocusY" : 0.5,
	"viewFocusXAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFocusYAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewDefringe" : false,
	"viewDefringeRadius" : 5.5,
	"viewDefringeThreshold" : 50,
	"viewReduceFlare" : false,
	"viewDefringeRadiusAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewDefringeThresholdAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewBlacks2" : 0,
	"viewWhites2" : 0,
	"viewHighlights2" : 0,
	"viewShadows2" : 0,
	"viewBlacks2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewWhites2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewHighlights2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewShadows2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpness2" : 25,
	"viewSharpenDetail" : 50,
	"viewSharpenEdgeMasking" : 0,
	"viewSharpness2Animation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenDetailAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenEdgeMaskingAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenRadius" : 1,
	"viewLuminanceNoiseReduction" : 50,
	"viewColorNoiseReduction" : 50,
	"viewSaturationRed" : 0,
	"viewSaturationGreen" : 0,
	"viewSaturationBlue" : 0,
	"viewSaturationCyan" : 0,
	"viewSaturationMagenta" : 0,
	"viewSaturationYellow" : 0,
	"viewSaturationRedAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationGreenAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationBlueAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationCyanAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationMagentaAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationYellowAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFocusAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFocusSpreadAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewTiltXAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewTiltYAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewApertureAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPerspectiveUAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPerspectiveVAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPivotAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewStereoPivotAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewStereoBaselineAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewExposureAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewLuminanceNoiseReductionAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewColorNoiseReductionAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSharpenRadiusAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewContrastAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewSaturationAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewVibranceAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPanXAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewPanYAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewZoomAnimation" : {
		"values" : [],
		"times" : [],
		"handlePairs" : []
	},
	"viewFx" : {
		"fxEnable" : true,
		"fxContainerSequence" : []
	}
}

